AI as Equalizer or Amplifier? Task Complexity as the Moderating Factor for Human Expertise in Hybrid Intelligence Systems

A growing body of empirical research suggests that generative AI narrows performance gaps between novice and expert workers on routine tasks--the so-called "equalizer" effect. This paper challenges the generality of that conclusion. Drawing on cognitive augmentation theory, expert-novice research, and structured observations of in-house generative-AI use across a small software product team, we argue that AI functions primarily as a cognitive amplifier: a system whose output quality depends fundamentally on the expertise of the human who directs it. We present a framework comprising three layers of human contribution (problem definition, quality evaluation, iterative refinement) and three levels of engagement (passive acceptance, iterative collaboration, cognitive direction), demonstrating that domain expertise--not prompt engineering skill--determines amplification effectiveness. We reconcile the equalizer and amplifier perspectives by proposing that AI equalizes performance on well-structured, routine tasks while amplifying pre-existing differences on complex tasks requiring deep judgment. This reconciliation carries direct implications for hybrid human-AI system design: rather than building AI that replaces expertise, we should build AI that rewards and develops it. We outline a research agenda for the HHAI community centered on expertise-sensitive AI design, adaptive collaboration interfaces, and longitudinal studies of human capability development in AI-augmented work.

==> README.txt <==
HHAI 2026 — Submission 52 camera-ready package
==============================================

Title: AI as Equalizer or Amplifier? Task Complexity as the Moderating
       Factor for Human Expertise in Hybrid Intelligence Systems
Author: Tao An (Hawaii Pacific University)
Contact: tan1@my.hpu.edu

Build instructions
------------------
This package compiles with a standard TeX Live distribution against the
included IOS-Book-Article class. From this directory:

    pdflatex paper_hhai2026
    bibtex   paper_hhai2026
    pdflatex paper_hhai2026
    pdflatex paper_hhai2026

The bundled paper_hhai2026.bbl reflects the Vancouver bibliography style
(included as vancouver.bst). All figures are in PDF format and live at the
root of this archive.

Notes
-----
- 9 pages total: 8 pages of content + 1 page of references.
- No page numbers / running headlines (per IOS Press camera-ready guidance).
- All fonts embedded in paper_hhai2026.pdf.

